E-PANNs: Sound Recognition Using Efficient Pre-trained Audio Neural Networks

Sounds carry an abundance of information about activities and events in our everyday environment, such as traffic noise, road works, music, or people talking. Recent machine learning methods, such as convolutional neural networks (CNNs), have been shown to be able to automatically recognize sound activities, a task known as audio tagging. One such method, pre-trained audio neural networks (PANNs), provides a neural network which has been pre-trained on over 500 sound classes from the publicly available AudioSet dataset, and can be used as a baseline or starting point for other tasks. However, the existing PANNs model has a high computational complexity and large storage requirement. This could limit the potential for deploying PANNs on resource-constrained devices, such as on-the-edge sound sensors, and could lead to high energy consumption if many such devices were deployed. In this paper, we reduce the computational complexity and memory requirement of the PANNs model by taking a pruning approach to eliminate redundant parameters from the PANNs model. The resulting Efficient PANNs (E-PANNs) model, which requires 36\% less computations and 70\% less memory, also slightly improves the sound recognition (audio tagging) performance. The code for the E-PANNs model has been released under an open source license.

==> ReadME_IN23_Latex.txt <==
READ ME

IN23_Format_Instructions.pdf should be the same as the PDF output when you compile the Inter-Noise2023_Paper_Template_Latex.tex file. I suggest that you try compiling this first to see that you have everything necessary in your version of Latex to have it compile. You should check that the bibtex part works, too, by renaming the .bbl file and using the bibtex compiler. The references are in sample.bib. That is how I created the .bbl file. Check the PDF output to make sure all the referencing is complete.

Once everything is compiling properly, now start on your paper. Copy Inter-Noise2023_Paper_Template_Latex.tex to IN_2023_XXXX.tex keeping the Template file as a reference. The XXXX is your ABSTRACT number (with additional zeros at front to make it 4 digits, if needed). Edit this IN_2023_XXXX.tex to create your paper.
